Sifting attacks in finite-size quantum key distribution

A central assumption in quantum key distribution (QKD) is that Eve has no knowledge about which rounds will be used for parameter estimation or key distillation. Here we show that this assumption is violated for iterative sifting, a sifting procedure that has been employed in some (but not all) of the recently suggested QKD protocols in order to increase their efficiency. We show that iterative sifting leads to two security issues: (1) some rounds are more likely to be key rounds than others, (2) the public communication of past measurement choices changes this bias round by round. We analyze these two previously unnoticed problems, present eavesdropping strategies that exploit them, and find that the two problems are independent. We discuss some sifting protocols in the literature that are immune to these problems. While some of these would be inefficient replacements for iterative sifting, we find that the sifting subroutine of an asymptotically secure protocol suggested by Lo et al (2005 J. Cryptol. 18 133-65), which we call LCA sifting, has an efficiency on par with that of iterative sifting. One of our main results is to show that LCA sifting can be adapted to achieve secure sifting in the finite-key regime. More precisely, we combine LCA sifting with a certain parameter estimation protocol, and we prove the finite-key security of this combination. Hence we propose that LCA sifting should replace iterative sifting in future QKD implementations. More generally, we present two formal criteria for a sifting protocol that guarantee its finite-key security. Our criteria may guide the design of future protocols and inspire a more rigorous QKD analysis, which has neglected sifting-related attacks so far.

==> expEffF.csv <==
1,0.22265625
2,0.23171043395996094
3,0.24689471082820091
4,0.25939807409637294
5,0.2698400183733596
6,0.27861932952450996
7,0.2862093368764964
8,0.29286637877974214
9,0.2987696634079438
10,0.303987962504081
11,0.30878352421370037
12,0.3131456631595477
13,0.3171258266176588
14,0.32078769800673823
15,0.32417903270501863
16,0.32733653491331227
17,0.3302890487759739
18,0.33305970097584214
19,0.3356673729905873
20,0.3381277341422689
21,0.34045398044599473
22,0.34265737239899013
23,0.344747632826791
24,0.3467332456757964
25,0.348621683598918
26,0.3504261922680007
27,0.3521763279195419
28,0.35384644408757576
29,0.35544122304261944
30,0.35696495666919564
31,0.35842883778550083
32,0.35986302041576756
33,0.36123533655748
34,0.3625489486390122
35,0.36381473894346467
36,0.3650614621718481
37,0.3662556811553662
38,0.3673999208525688
39,0.3685256499551792
40,0.3696174802003887
41,0.3706638933358395
42,0.3716876517755622
43,0.372689849672749
44,0.3736504028183171
45,0.374592215835428
46,0.3755147154524034
47,0.37639879784894137
48,0.37727380225781554
49,0.37812459706526774
50,0.3789398068812167
51,0.37975961689656035
52,0.38054532143085784
53,0.38131318035452494
54,0.3820716181519492
55,0.3827978357514689
56,0.38352628425018703
57,0.384227878237005
58,0.3849158504960291
59,0.3855943561413274
60,0.3862459689873374
61,0.3869027002767844
62,0.3875307519597791
63,0.3881576485475189
64,0.3887656866923503
65,0.3893633543592981
66,0.3899523455544871
67,0.39052347568565576
68,0.3910942714018836
69,0.3916412486215576
70,0.3921946052772036
71,0.39272287074976325
72,0.3932561435900489
73,0.39376818181379625
74,0.394281385942218
75,0.39477779820263037
76,0.3952725753021659
77,0.3957539089865124
78,0.3962317318924935
79,0.39669848885310094
80,0.3971606818877941
81,0.39761332531431404
82,0.3980610818101501
83,0.39850004189321075
84,0.3989344393431385
85,0.39936011795515
86,0.39978213115264377
87,0.40019490572694677
88,0.40060541819666895
89,0.4010056449509617
90,0.4014054589210024
91,0.401793475542986
92,0.4021833206686627
93,0.4025594485595258
94,0.40293998957511523
95,0.40330453572861763
96,0.4036763791756849
97,0.40403270858094253
98,0.4043933379143213
99,0.4047421816874978
100,0.4050916557122686
101,0.40543348056436684
102,0.4057720697299743
103,0.40610730327588335
104,0.4064352694347142
105,0.40676430398378766
106,0.4070819010691036
107,0.4074050969974118
108,0.40771598146558213
109,0.4080302603575131
110,0.40833610573454615
111,0.4086403390152918
112,0.40894142470023354
113,0.40923584765914145
114,0.40953243109005955
115,0.4098182677409207
116,0.4101095918714928
117,0.4103915470004212
118,0.4106733503005364
119,0.41095162340362495
120,0.4112241277579501
121,0.41149890308765646
122,0.4117642186968014
123,0.41203377329271335
124,0.4122960792816186
125,0.4125566037175888
126,0.41281604232035407
127,0.41306774774435495
128,0.41332445055097955
129,0.4135727649892871
130,0.4138216324046255
131,0.41406759941432225
132,0.4143079029270131
133,0.414551623276234
134,0.4147876204694546
135,0.4150251316241476
136,0.4152592115655937
137,0.41548840834315964
138,0.415720647193621
139,0.4159457530083482
140,0.41617219504596553
141,0.41639574039847593
142,0.4166141133524752
143,0.41683615470035995
144,0.4170515889037839
145,0.4172672408948026
146,0.41748141114292364
147,0.41768926928936234
148,0.4179021827575674
149,0.41810899319589107
150,0.4183141296297772
151,0.41851992287968653
152,0.41871984446352
153,0.4189222745331661
154,0.4191213649034399
155,0.41931625777482223
156,0.41951453651536547
157,0.4197073402156855
158,0.4198995607686542
159,0.4200917133235778
160,0.42027861506992015
161,0.42046814548148476
162,0.4206545411059051
163,0.4208368253641131
164,0.42102271958107723
165,0.42120370031348414
166,0.4213833329329465
167,0.4215639379487145
168,0.4217398209551704
169,0.42191678660576243
170,0.4220924075980198
171,0.4222634872839342
172,0.4224377715612147
173,0.4226086920678979
174,0.4227760799703528
175,0.4229468316418446
176,0.4231133153522979
177,0.42327806863449136
178,0.42344447304570804
179,0.4236067654212714
180,0.4237688735562527
181,0.42393116763832134
182,0.42408949738075175
183,0.42424895123567136
184,0.4244073559285119
185,0.4245619363124232
186,0.4247187282362679
187,0.4248734497462543
188,0.42502447982983915
189,0.42517860371187793
190,0.4253298346558219
191,0.4254775423370505
192,0.4256289516863867
193,0.42577687213348375
194,0.4259219720452602
195,0.4260701231133758
196,0.42621490153542224
197,0.42635739161475683
198,0.4265024477394408
199,0.4266442418784668
200,0.42678412156097123
201,0.4269262357921133
202,0.4270651934535593
203,0.4272024636584361
204,0.42734177951086505
205,0.42747803928953565
206,0.42761270239438326
207,0.42774935453752744
208,0.4278830464827715
209,0.4280151062902169
210,0.4281492211805897
211,0.42828046740646447
212,0.42840992910432274
213,0.42854162556619807
214,0.42867054081176736
215,0.42879741092816465
216,0.428926800687246
217,0.4290534928316209
218,0.42917777918629213
219,0.4293049673606807
220,0.42942953789694
221,0.4295515193557827
222,0.4296763351020475
223,0.4297988795737481
224,0.429918910292257
225,0.4300411029253126
226,0.4301617113289305
227,0.4302798781435726
228,0.4303994600751479
229,0.4305182172314536
230,0.4306346019769769
231,0.4307515866980977
232,0.43086857259517736
233,0.4309832524358777
234,0.43109765445837683
235,0.4312129445687439
236,0.43132599230475516
237,0.4314378271034523
238,0.4315514926774599
239,0.4316629770281927
240,0.4317723019771705
241,0.4318843693215868
242,0.4319943551882399
243,0.4321022395303481
244,0.432211720235004
245,0.4323202689438917
246,0.43242677177486577
247,0.43253368490781385
248,0.4326408544360902
249,0.43274603161566016
250,0.4328503969761026
251,0.4329562421613182
252,0.433060146515693
253,0.43316212840297863
254,0.43326655731655095
255,0.43336923882656153
256,0.4334700467729558
257,0.4335719201180638
258,0.4336734260941077
259,0.43377310562561705
260,0.4338724460963544
261,0.433972821341185
262,0.43407141556200163
263,0.4341682463692205
264,0.43426753332953016
265,0.4343650830685152
266,0.43446091116415414
267,0.4345576668025088
268,0.43465421074969424
269,0.4347490747444298
270,0.43484332271033477
271,0.4349388975442091
272,0.43503283267258364
273,0.43512514240653094
274,0.43521923892549297
275,0.4353122785952646
276,0.43540373122796316
277,0.4354953270882577
278,0.43558750298755444
279,0.4356781289145146
280,0.43576725112204306
281,0.4358585933194748
282,0.4359484213742008
283,0.43603674799908304
284,0.4361256342110889
285,0.43621469175549404
286,0.4363022820787277
287,0.4363887075771067
288,0.43647702058608706
289,0.4365638994723928
290,0.43664935596957
291,0.43673548590240957
292,0.4368216769562308
293,0.43690647725925813
294,0.4369901633706169
295,0.437075689007711
296,0.43715985453178174
297,0.43724267079161583
298,0.437326007914227
299,0.4374095589947258
300,0.4374917901300917
301,0.4375727117085383
302,0.43765565982796684
303,0.43773732425105405
304,0.4378177071916487
305,0.43789822427513797
306,0.4379793394728058
307,0.43805920040920476
308,0.4381378167143039
309,0.43821790031475216
310,0.4382972550411029
311,0.43837539122907165
312,0.4384530695747682
313,0.4385319330923994
314,0.43860960339068
315,0.43868608941066967
316,0.43876329496317995
317,0.4388405128805676
318,0.43891657081355157
319,0.4389914773432747
320,0.43906817788066066
321,0.4391438198529399
322,0.4392183337450161
323,0.4392926551328943
324,0.4393678926560845
325,0.43944202475594485
326,0.439515059418266
327,0.43958884400018355
328,0.4396626045975231
329,0.43973528952914387
330,0.439806906469182
331,0.4398801262227377
332,0.43995247058050874
333,0.44002376787880293
334,0.4400946413624264
335,0.44016665382929987
336,0.44023763959227397
337,0.440307605808586
338,0.44037788938022626
339,0.44044857128745357
340,0.4405182532356412
341,0.44058694211094385
342,0.4406566115535504
343,0.4407260159822989
344,0.4407944461958986
345,0.4408619088224441
346,0.44093094122337184
347,0.44099911866025254
348,0.44106634667369354
349,0.441133075136309
350,0.44120100535688356
351,0.44126800384080633
352,0.44133407678670306
353,0.441400151191247
354,0.44146692493933626
355,0.44153279019882447
356,0.4415977529425921
357,0.4416631536829935
358,0.4417288153380638
359,0.4417935909197312
360,0.4418574861855503
361,0.44192219479992284
362,0.4419867866408988
363,0.44205051402973444
364,0.442113382518494
365,0.4421773816508182
366,0.44224094397099
367,0.44230366270304305
368,0.442365543202842
369,0.4424288165651318
370,0.4424913877798574
371,0.4425531355478665
500,0.4490657570927976
550,0.4510052880185283
600,0.452718437950853
650,0.45424793357863846
700,0.4556241777523354
750,0.4568727285413961
800,0.4580116439312746
850,0.4590569514277021
900,0.4600210154250227
950,0.4609136765817568
1000,0.46174432947809124
1250,0.465173600671563
1500,0.4677641384286732
1750,0.4698149419463291
2000,0.4714931474364958
2250,0.4729011489173291
2500,0.4741053768750262
2750,0.4751514862140716
3000,0.4760718457373075
4000,0.47889167346008243
5000,0.4808595915360237
6000,0.4823369181620863
7000,0.4835006517287972
8000,0.48444921196185675

==> expEffI.csv <==
1,0.4620964074998012681010524828
2,0.4344035302168209331471329616
3,0.4305750212054055281312801974
4,0.4311635387102531938404178494
5,0.4328815073668874300371561372
6,0.4348676649799043511729016920
7,0.4368471867824731744467066741
8,0.4387288545349699886271853867
9,0.4404852677228824165221144488
10,0.4421148581818087898869649448
11,0.4436235760828523480938377948
12,0.4450218152057099213468755980
13,0.4463205486581198435810844934
14,0.4475288809214876929426203466
15,0.4486563804359480722829904792
16,0.4497111938364559465225123792
17,0.4507005217104771075419347626
18,0.4516302643302625768192390762
19,0.4525068868326637353952574315
20,0.4533348407468429814770345872
21,0.4541179976135512289066339912
22,0.4548611080743483587479247373
23,0.4555670806081618827935428327
24,0.4562384888845529600302028244
25,0.4568789225621203206236579050
26,0.4574898740901219306343093897
27,0.4580744104594058860347934589
28,0.4586335608891433227675180487
29,0.4591699769803957398615629352
30,0.4596843484317787725703347224
31,0.4601785449296064825620509874
32,0.4606543408676405526962963560
33,0.4611120150193446112097253931
34,0.4615530997456468844624614394
35,0.4619785915739546449715287316
36,0.4623898823516176752975863436
37,0.4627868745320873666594565703
38,0.4631708025447267872510752308
39,0.4635423812455153752184472253
40,0.4639027390059317116800235026
41,0.4642515645457545423466050948
42,0.4645898809096855504439678976
43,0.4649182157950483966572086820
44,0.4652370602700813962122209061
45,0.4655468719814569035800381565
46,0.4658480780259122801681714003
47,0.4661410775266047325703303990
48,0.4664267112329890177961316299
49,0.4667043986154114345270291050
50,0.4669749303007241125149716370
51,0.4672386145322958872018515373
52,0.4674957411114949224402459527
53,0.4677465827965939942864061314
54,0.4679913965741700260516593055
55,0.4682304248164859905984851563
56,0.4684638963367274240239443140
57,0.4686920273525650782877525940
58,0.4689150223672983181439817668
59,0.4691330749767743195757778137
60,0.4693463686093536410174579159
61,0.4695550772053844280443870037
62,0.4697588969565916247523633968
63,0.4699589260217372989447936160
64,0.4701548412998058775024699561
65,0.4703467845278197734799564850
66,0.4705348906266252240177848305
67,0.4707192881189644785468147627
68,0.4709000995165747368983751837
69,0.4710774416789886776974787036
70,0.4712514261464486397343155282
71,0.4714221594491125911137079894
72,0.4715892732356726843230522262
73,0.4717538122422127729423117738
74,0.4719153925309184980731022480
75,0.4720741032558335828986952860
76,0.4722300298150928640454279587
77,0.4723832540533468458097300921
78,0.4725338544509661309045691948
79,0.4726814396675104515306049080
80,0.4728270240248022289648759925
81,0.4729702015302859991564770726
82,0.4731110388546890003685998977
83,0.4732496000854841744850242926
84,0.4733854766667584258205881085
85,0.4735196781972085164074016120
86,0.4736517815842527509055279824
87,0.4737818417799476903140561292
88,0.4739099117230593916068030180
89,0.4740355749350064012276852245
90,0.4741598263656054975313079189
91,0.4742822350769222999594943218
92,0.4744028468413160202108329671
93,0.4745212347895595222924071936
94,0.4746383951812368244086744268
95,0.4747538865093060058343228968
96,0.4748677485910335421318361126
97,0.4749795486554528369070962132
98,0.4750902785092712816138443786
99,0.4751994906080023261584294826
100,0.4753072197835185967296319604
101,0.4754130312698526725877352457
102,0.4755179071669515036142821028
103,0.4756213978607931008467765857
104,0.4757235339808297635239145896
105,0.4758238821374583568066047188
106,0.4759234100366330123790861272
107,0.4760216694363959048371875816
108,0.4761182187450885156959317647
109,0.4762140347980420252190337684
110,0.4763086608425314930736305675
111,0.4764016488214591745059403070
112,0.4764939820320539397674410207
113,0.4765851969858398747680164530
114,0.4766748407879334213544138500
115,0.4767639006330585762970252895
116,0.4768519079657920209918553816
117,0.4769388836070982434104861157
118,0.4770243851025181596140568075
119,0.4771093714937296401578073467
120,0.4771933849120294134676518175
121,0.4772759812953165111057971874
122,0.4773581183837833397072406196
123,0.4774388601815828510345339125
124,0.4775191914403117089525367077
125,0.4775986373555776109307709938
126,0.4776767398263257646925314558
127,0.4777544785411115137498266604
128,0.4778313792484966520538750751
129,0.4779069855683047809653576734
130,0.4779822702455836031029980222
131,0.4780567607309306954052259370
132,0.4781300033786451773430041656
133,0.4782029622583181629606845460
134,0.4782751675745476027118038978
135,0.4783461693381204091493576874
136,0.4784169213585324027551817421
137,0.4784864844577916585578138193
138,0.4785558324220740808934365884
139,0.4786244880762397344458365133
140,0.4786919960530218118423327854
141,0.4787593169742473031798118242
142,0.4788255031014529673580388243
143,0.4788915329744217781057164902
144,0.4789569249097669014915761761
145,0.4790212207541853320403005619
146,0.4790853832663204456474135969
147,0.4791484611757169957068551007
148,0.4792114331766017260970834340
149,0.4792738157064888434633152951
150,0.4793351501833380181042982031
151,0.4793963971987697002276026048
152,0.4794566065328489824387577884
153,0.4795167528248675168603348069
154,0.4795763530177159899001296731
155,0.4796349502248672370915898984
156,0.4796934989565815515753131199
157,0.4797510541774421294475494636
158,0.4798085826644348368138980146
159,0.4798651267538607876860469881
160,0.4799216649133398382183986070
161,0.4799777102906899344447854054
162,0.4800328039806885380256030682
163,0.4800879014940386967026701956
164,0.4801420557795324509206330129
165,0.4801962323956008131336027116
166,0.4802494739806759636021428550
167,0.4803027555891342269835600510
168,0.4803555905772081072022386885
169,0.4804075215953833218160045682
170,0.4804594984079048889511951950
171,0.4805105789661194088849834833
172,0.4805617210383682853810440587
173,0.4806119743818636578395884933
174,0.4806623042495570091387043917
175,0.4807117527437420550659974061
176,0.4807612920870573292588525145
177,0.4808099572598853270951585804
178,0.4808587269448866866968557002
179,0.4809071107424198905318552348
180,0.4809546496444007329803901548
181,0.4810022935715089602518278415
182,0.4810490995086390788589562081
183,0.4810960225672186598044553746
184,0.4811421144324187369899387623
185,0.4811883349371767261705197987
186,0.4812337309484602616832981515
187,0.4812792665586721495966929295
188,0.4813239842898097023261979771
189,0.4813688520393074033714994596
190,0.4814129084487994924644617701
191,0.4814571247743046896823277940
192,0.4815005362327731122895860844
193,0.4815441170006824800078648411
194,0.4815868993167816261715644091
195,0.4816298598485026094897432285
196,0.4816720282934448634667044566
197,0.4817143833893735016534497815
198,0.4817559527201559496645542285
199,0.4817977166823816290827707467
200,0.4818387011637949888661690600
201,0.4818798878176109461066272954
202,0.4819203012431058422817602642
203,0.4819609239573986613050047030
204,0.4820007796688790461050686510
205,0.4820408513754652606981738523
206,0.4820801622820738803585689956
207,0.4821196954940470657361902842
208,0.4821584740900033610804373524
209,0.4821974809191507404594289164
210,0.4822357393006974119997222844
211,0.4822742314740409833415992839
212,0.4823119813555516157747880747
213,0.4823499702310650915765475672
214,0.4823872229603616921017452279
215,0.4824247195419111148280767440
216,0.4824614861148371490581844403
217,0.4824985010663898727178203544
218,0.4825347921406813582790213541
219,0.4825713357998251511400399133
220,0.4826071617083195716426556026
221,0.4826432440991308765313519823
222,0.4826786148623510886479874836
223,0.4827142457076489578496008186
224,0.4827491710457968646616645554
225,0.4827843597788167499177193284
226,0.4828188491232092889427928334
227,0.4828536048987286986519500195
228,0.4828876674027066288884288673
229,0.4829219991076526509103926246
230,0.4829556436569907069358449065
231,0.4829895599205575241008587221
232,0.4830227951434027249761055803
233,0.4830563043467055103169793598
234,0.4830891386230687560456832138
235,0.4831217676938298593882223411
236,0.4831546903791832644355268589
237,0.4831869307241196895950138841
238,0.4832194662344760748771611316
239,0.4832513256520855686154468786
240,0.4832834815679054723793516014
241,0.4833149676385171759194252425
242,0.4833467513306175612577629226
243,0.4833778714241486682948708937
244,0.4834092900612096308697012976
245,0.4834400513445886134340735193
246,0.4834711119003330536498672636
247,0.4835015213446062829142539684
248,0.4835317500263211304110255136
249,0.4835622949918067791371494297
250,0.4835921820374682388450550474
251,0.4836223854897255966296756828
252,0.4836519374094546874772230833
253,0.4836818056903714657229000052
254,0.4837110288209625415617694639
255,0.4837405681062446872202526521
256,0.4837694686170333973648099619
257,0.4837982029133354822398507658
258,0.4838272688203478896277509572
259,0.4838556895496478259985254066
260,0.4838844411420421114353643938
261,0.4839125540785508130498653467
262,0.4839409969920832024823094630
263,0.4839688077612400572458688959
264,0.4839969474892251388907588267
265,0.4840244615725747883664658793
266,0.4840518224038778517032970695
267,0.4840795262104407030896298071
268,0.4841065984197169547823794609
269,0.4841340121047406642684230866
270,0.4841608008330980477706449000
271,0.4841879294260305695293179044
272,0.4842144396862630211338536398
273,0.4842408057881235304214872274
274,0.4842675247744817106692379251
275,0.4842936197973434543220390157
276,0.4843200656538700438059928103
277,0.4843458943063187524234052042
278,0.4843720716489070292671364433
279,0.4843976385247975113725362510
280,0.4844230695993411650041328210
281,0.4844488614416819981844129407
282,0.4844740375248058760620191864
283,0.4844995718318499800033943675
284,0.4845244972448406469462639891
285,0.4845497782627194428341241673
286,0.4845744572240140046072117893
287,0.4845990080800852982575067187
288,0.4846239257288751817889310992
289,0.4846482363762129978268308173
290,0.4846729108339247268001025658
291,0.4846969852461227415841636823
292,0.4847209366460586435400925061
293,0.4847452624855942124722935364
294,0.4847689835401422623638391559
295,0.4847930757123939376929595398
296,0.4848165701680050244948290368
297,0.4848404323715172275410906641
298,0.4848637038888891657261831030
299,0.4848868591087728286809560761
300,0.4849103918968256516944105130
301,0.4849333296149530332983495796
302,0.4849566412254190043905238847
303,0.4849793648976158759473038312
304,0.4850019767263644568600899386
305,0.4850249717571947785270838732
306,0.4850473746801416128702492194
307,0.4850701568449792743283275932
308,0.4850923541273600724700085893
309,0.4851144437855081345272365787
310,0.4851369215024202851251223265
311,0.4851588103841093335003137108
312,0.4851810831009048212952984085
313,0.4852027742938740262118702193
314,0.4852243618628748527414620785
315,0.4852463416084151442220867824
316,0.4852677360954337317316492160
317,0.4852895182919909789171653980
318,0.4853107226192903707917921552
319,0.4853318271184966981137169008
320,0.4853533272104223459217029972
321,0.4853742459164124814614629276
322,0.4853955555241364344177708746
323,0.4854162912047471384420800971
324,0.4854369306621294634461138361
325,0.4854579684631026535195125502
326,0.4854784290371357994890536740
327,0.4854992830583889174081144502
328,0.4855195673726539583530098878
329,0.4855397588898525774087017375
330,0.4855603508714567405646143268
331,0.4855803700609624131793633420
332,0.4856007846309646818028957937
333,0.4856206339814756329727354407
334,0.4856403937937176255824720617
335,0.4856605555953287527540824950
336,0.4856801493040845001886337243
337,0.4856996553151330261164701095
338,0.4857195697155989981576709925
339,0.4857389132469543678940650589
340,0.4857586597299436971767471792
341,0.4857778430715798624965270896
342,0.4857969417291804031401736743
343,0.4858164493525761918850763268
344,0.4858353912669772455274996855
345,0.4858547365646718463381513118
346,0.4858735239120968686484264237
347,0.4858922294473211284891755838
348,0.4859113440097971836353922982
349,0.4859298982582010520739124225
350,0.4859483723170711508216452761
351,0.4859672608530948252532500255
352,0.4859855868105294568856686220
353,0.4860043213724323666096130593
354,0.4860225012364675660190644782
355,0.4860406035745059305510487015
356,0.4860591196183655191460895963
357,0.4860770788978055664354588522
358,0.4860949621564690989651700060
359,0.4861132640367019486914485494
360,0.4861310071856659900247518122
361,0.4861491628293873607681850723
362,0.4861667677244887106876500918
363,0.4861842990733070288266226425
364,0.4862022475052555516025198512
365,0.4862196434125226849123112103
366,0.4862369671721096973290868974
367,0.4862547124260589826096409035
368,0.4862719034783799465108065620
369,0.4862890237444187892873232619
370,0.4863065697411372306674280636
371,0.4863235599588842384437728722
372,0.4863409694286619429233151621
373,0.4863578312671222494220158412
374,0.4863746245620429225508346381
375,0.4863918410447674226000481361
376,0.4864085084995325774057171519
377,0.4864251086784771345105476957
378,0.4864421358145503333593012925
379,0.4864586126238787493124675291
380,0.4864750233923713247157033742
381,0.4864918647231582458941443592
382,0.4865081545263041204208694108
383,0.4865248681203610481517075308
384,0.4865410384632425722288316056
385,0.4865571448037839344837457705
386,0.4865736782658518557398639832
387,0.4865896674448736930209436036
388,0.4866055937739041745990355905
389,0.4866219503993049713720100746
390,0.4866377618050495969298688087
391,0.4866535114842405282707189932
392,0.4866696944811957057113374162
393,0.4866853314168176005538571527
394,0.4867013946611035914208108414
395,0.4867169202139427490774015938
396,0.4867323858980276337025488424
397,0.4867482806626317477404113007
398,0.4867636370504243052131130864
399,0.4867789346197345588973088411
400,0.4867946638962058000342971240
401,0.4868098542021544157620149002
402,0.4868249867142660412469256210
403,0.4868405534172942108152483908
404,0.4868555806471353889345706777
405,0.4868705510829715908627087486
406,0.4868859580529303823288982937
407,0.4869008251374013886939041644
408,0.4869156364036675607184142896
409,0.4869308864090571972204334790
410,0.4869455962062674358566110609
411,0.4869602511377920945951637273
412,0.4869753468775860897971501431
413,0.4869899021752973162398432221
414,0.4870048908401291031928870251
415,0.4870193476431836636412412166
416,0.4870337511610031801131088028
417,0.4870485899064159151433763027
418,0.4870628966897981889651256018
419,0.4870771510812889486962874060
420,0.4870918424329167822830837121
421,0.4871060018069376712030727858
422,0.4871201096616490144716835135
423,0.4871346560834253577253735420
424,0.4871486705957105782236412481
425,0.4871626344411331300404301040
426,0.4871770383372438559017814361
427,0.4871909104746397447477725827
428,0.4872047327780878227342137408
429,0.4872189964948504674035098666
430,0.4872327286852594367665399520
431,0.4872464118556841469483108214
432,0.4872605376833563419086817970
433,0.4872741322975050538347840584
434,0.4872876786872410911080160932
435,0.4873016688617612958239806601
436,0.4873151282149044710885215768
437,0.4873285401213534893824457538
438,0.4873423968260169434519143205
439,0.4873557231795795738517218027
440,0.4873690028468328479187182792
441,0.4873827282139055185709341106
442,0.4873959237770661140479570220
443,0.4874090733974690798130429815
444,0.4874226695097422456516193996
445,0.4874357364409596177202712260
446,0.4874487581566207507071186696
447,0.4874622270489087350081715022
448,0.4874751674573946953046126532
449,0.4874880633616410663499226824
450,0.4875014070222245125854962107
451,0.4875142229693647495167291294
452,0.4875269951081464833474267745
453,0.4875402154801634514901369493
454,0.4875529089808887385124174225
455,0.4875655593541344933790467922
456,0.4875786583369215475599471714
457,0.4875912313610313331667878656
458,0.4876037619239568182179705888
459,0.4876167413743421740874507706
460,0.4876291958477825057710692176
461,0.4876416085121539568600854541
462,0.4876544702457046601970881027
463,0.4876668080518023021217714630
464,0.4876791046871567459233400931
465,0.4876918504793817623300653920
466,0.4877040734600362789026155552
467,0.4877162558948603292741148480
468,0.4877288874823713378815350306
469,0.4877409974392068325248827424
470,0.4877530674620756816805014466
471,0.4877655865437072833939028001
472,0.4877775852391854033469135867
473,0.4877895445998635933536207155
474,0.4878019528377545660246958673
475,0.4878138419962503096441172340
476,0.4878256924067557967407137213
477,0.4878375042297065680010420076
478,0.4878497727362347481043314423
479,0.4878615158718677031515252385
480,0.4878732209912388484099262507
481,0.4878853823775692912849236351
482,0.4878970198779070140530133142
483,0.4879086199216640665299967792
484,0.4879206757342230167374130251
485,0.4879322092040822795206936441
486,0.4879437057657344283577135399
487,0.4879556575185472167738258473
488,0.4879670885289152937924279835
489,0.4879784831684365504462778492
490,0.4879903323440254615462229259
491,0.4880016624329610445742889608
492,0.4880129566776816773152153229
493,0.4880247047279336207025003910
494,0.4880359354014387681754104067
495,0.4880471307469081348263306529
496,0.4880587790939132898667196221
497,0.4880699118267775062092271849
498,0.4880810097375993656193007494
499,0.4880920729631630670155812187
500,0.48810406665384753
1000,0.49143393959690046
2000,0.4938588244675717
3000,0.49495076288119016
4000,0.4956065141749255
5000,0.4960553777754491
6000,0.49638785603554186
7000,0.4966463883271727
8000,0.49685536130346447

